Optimal design of exchange water networks with control inputs in Eco-Industrial Parks

Industrial water conservation is an important adaptation to preserve the environment. Eco-Industrial Parks (EIPs) have been designed to encourage the establishment of water exchange networks between enterprises in order to minimize freshwater consumption and wastewater discharge by maximizing wastewater reuse. This control-input model presents a mathematical programming formulation for designing and optimizing industrial water networks in EIPs, formulating and solving it as a Single- Leader Multi-Follower (SLMF) game problem. Enterprises (followers) aim to minimize their operating costs by reusing wastewater from other enterprises, while the designer (leader) aims to minimize the consumption of natural resources within the ecopark. Moreover, when participating in the ecopark, enterprises can control all their input fluxes and the designer guarantees a minimal relative improvement in comparison with the stand-alone operation of each enterprise. The SLMF game is transformed into a single mixed-integer optimization problem. The obtained results are compared with the results of the blind-input model [D. Salas, Cao Van Kien, D. Aussel, L. Montastruc, Optimal design of exchange networks with blind inputs and its application to Eco-Industrial parks, Computers \& Chemical Engineering 143 (2020)].

==> Plot_Latex_alpha_Fw_Dis_STA_Cost_BI.txt <==
0.65	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.66	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.67	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.68	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.69	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.7	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.71	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.72	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.73	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.74	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.75	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.76	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.77	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.78	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.79	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.8	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.81	345.0357029682149	345.0357029682149	10.0	122.446706565191
0.82	344.9878756607816	344.9878756607806	10.0	122.42575648127335
0.83	344.94276161715766	344.94276161715675	10.0	122.41417709232076
0.84	341.3512374393579	341.3512374393578	9.0	121.52693774484118
0.85	341.27472160733447	341.27472160733447	9.0	121.47157694723947
0.86	341.23383615741625	341.23383615741636	9.0	121.23184265509566
0.87	323.938950580232	323.9389505802321	8.0	115.57863270307344
0.88	319.7776321054738	319.77763210547374	7.0	114.38581305253015
0.89	319.76105047282067	319.7610504728207	7.0	114.67519119489901
0.9	319.6094785870646	319.60947858706476	5.0	115.69112102693454
0.91	319.49409397167847	319.4940939716803	5.0	114.60881524302908
0.92	319.41170837927825	319.4117083792781	5.0	114.85588442512208
0.93	319.4117083792782	319.4117083792781	5.0	115.23025092827224
0.94	319.11950058707026	319.11950058707026	4.0	114.4974908401495
0.95	318.9743911785781	318.974391178578	3.0	114.45218242333826
0.96	318.8012865054735	318.8012865054734	2.0	114.10488682431257
0.97	318.68590189008887	318.68590189008887	2.0	114.32594801447229
0.98	318.6658259092577	318.66582590925793	2.0	114.7535084946472
0.99	318.66582590925776	318.66582590925776	2.0	114.7655596084744


==> Plot_Latex_alpha_Fw_Dis_STA_Cost_CI.txt <==
0.65	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.66	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.67	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.68	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.69	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.7	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.71	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.72	418.12698412698415	418.12698412698415	15.0	146.34444444444446
0.73	418.12697074254044	418.12697074253987	15.0	146.3444402696113
0.74	418.1269636846049	418.12696368460473	15.0	146.34443811420533
0.75	418.12698285817424	418.1269828581745	15.0	146.34444402696715
0.76	368.3939640372496	368.39396403724953	11.0	130.15401102377155
0.77	334.0145138700945	334.01451387005204	8.0	120.95879246860163
0.78	325.33218682966196	325.33218682965696	7.0	118.14156975074606
0.79	316.9571868296588	316.9571868296577	7.0	115.37781975074576
0.8	308.5821868296621	308.5821868296572	7.0	112.6140697507461
0.81	302.26869476621926	302.26869476621914	6.0	110.5654387983824
0.82	296.4115519090332	296.4115519090333	6.0	108.63258165551103
0.83	290.55440905188914	290.5544090518893	6.0	106.69972451265349
0.84	287.04556845725585	287.0455684572557	5.0	105.57338606379287
0.85	282.63734518333297	282.6373451833329	4.0	104.12288290971414
0.86	279.1646160763167	279.1646160763167	4.0	102.97267177808297
0.87	276.6531189928563	276.6531189928563	3.0	102.14808826685683
0.88	275.95036210061886	275.9503621006188	3.0	101.91617849241847
0.89	276.38568986809173	276.3856898680917	2.0	102.06568081152868
0.9	276.6422434461366	276.6422434461365	1.0	102.15494119343289
0.91	275.86168789058115	275.8616878905811	1.0	101.89735786009962
0.92	276.0642973181904	276.0642973181904	0.0	101.96825937525108
0.93	274.76522324411627	274.7652232441163	0.0	101.53956493080663
0.94	273.7625313592817	273.76253135928164	0.0	101.2086766088112
0.95	272.9663992665978	272.96639926659776	0.0	100.94595301822551
0.96	272.7317191319177	272.73171913191766	0.0	100.86850857378106
0.97	272.7076589815417	272.7076589815417	0.0	100.86056872415702
0.98	272.7076589815417	272.7076589815417	0.0	100.86056872415703
0.99	272.7076589815417	272.7076589815417	0.0	100.86056872415702


==> Plot_Latex_alpha_Fw_STA_Cost_BI.txt <==
0.6	490.44444444444446	15.0	171.65555555555557
0.61	490.44444444444446	15.0	171.65555555555557
0.62	490.44444127229565	15.0	171.65555453723908
0.63	490.44444444444446	15.0	171.65555555555557
0.64	490.44444444444446	15.0	171.65555555555557
0.65	490.44444444444446	15.0	171.65555555555557
0.66	490.44444444444446	15.0	171.65555555555557
0.67	490.44444444444446	15.0	171.65555555555557
0.68	490.44444444444446	15.0	171.65555555555557
0.69	490.44444444444446	15.0	171.65555555555557
0.7	490.44444444444446	15.0	171.65555555555557
0.71	400.01044685990337	7.0	142.84078723832528
0.72	361.44922194922185	6.0	130.2408476658477
0.73	361.4492219492219	6.0	130.23663134725635
0.74	342.10763888888886	5.0	124.07028496168586
0.75	342.10763888888886	5.0	123.3798475241546
0.76	340.34329462659383	4.0	124.30814473939036
0.77	340.30743397085604	4.0	123.23436076958109
0.78	340.27157331511836	4.0	123.18671732695812
0.79	340.2357126593806	4.0	123.94848303734061
0.8	340.19985200364295	4.0	123.06908613230955
0.81	340.16399134790527	4.0	123.9004297586521
0.82	340.1309865900383	4.0	123.87831657088124
0.83	340.1309865900383	4.0	123.54498323754791
0.84	340.1309865900383	4.0	123.49949113984675
0.85	340.1309865900383	4.0	123.54498323754791
0.86	340.1309865900383	4.0	123.13751197318008
0.87	340.13098659003833	4.0	122.77327586206899
0.88	340.1309865900383	4.0	123.58751197318007
0.89	340.13098659003833	4.0	123.13751197318008
0.9	340.1309865900383	4.0	123.13751197318008
0.91	340.13098659003833	4.0	122.99827586206897
0.92	340.13098659003833	4.0	123.92084530651343
0.93	340.1309865900384	4.0	123.13751197318008
0.94	340.1309865900383	4.0	123.67084530651343
0.95	340.13098659003833	4.0	123.29584530651344
0.96	340.13098659003833	4.0	123.29584530651344
0.97	340.13098659003833	4.0	123.29584530651344
0.98	340.1309865900383	4.0	123.80417863984673
0.99	340.13098659003833	4.0	123.33751197318011


==> Plot_Latex_alpha_Fw_STA_Cost_CI.txt <==
0.6	490.44444444444446	15.0	171.65555555555557
0.61	490.44444444444446	15.0	171.65555555555557
0.62	490.44444444444446	15.0	171.65555555555557
0.63	490.44444444444446	15.0	171.65555555555557
0.64	490.44444444444446	15.0	171.65555555555557
0.65	490.44444444444446	15.0	171.65555555555557
0.66	490.44444444444446	15.0	171.65555555555557
0.67	490.44444444444446	15.0	171.65555555555557
0.68	490.44444444444446	15.0	171.65555555555557
0.69	422.1111111111111	10.0	150.8126984126984
0.7	391.79837490551785	7.0	140.90810657596379
0.71	375.5887188208617	7.0	136.22558673469388
0.72	360.5277777777775	6.0	131.02880952380946
0.73	349.2268518518519	6.0	127.29950396825399
0.74	342.36904761904765	5.0	126.70309523809524
0.75	337.3690476190474	5.0	123.51142857142855
0.76	336.297619047619	5.0	124.69952380952382
0.77	335.672619047619	5.0	123.38660714285717
0.78	335.047619047619	4.0	124.28702380952382
0.79	334.42261904761904	4.0	124.08077380952382
0.8	333.79761904761904	5.0	121.96785714285714
0.81	333.17261904761904	4.0	123.12660714285715
0.82	332.547619047619	3.0	122.79535714285714
0.83	332.45833333333326	3.0	123.43255952380953
0.84	332.4583333333333	3.0	122.76589285714286
0.85	332.45833333333326	3.0	123.4325595248548
0.86	332.4583333333333	3.0	123.43255952498446
0.87	332.45833333333303	3.0	121.96589285714278
0.88	332.45833333333337	3.0	123.43255952380954
0.89	332.4583333333333	3.0	123.55755952380953
0.9	332.45833333333337	4.0	121.96589285714285
0.91	332.4583333333333	3.0	122.09089285714286
0.92	332.45833333333337	4.0	121.6592261904762
0.93	332.4583333333333	3.0	122.09089285714283
0.94	332.4583333333333	3.0	122.09089285714288
0.95	332.45833333333337	3.0	122.09922619047619
0.96	332.45833333333337	3.0	122.09922619047619
0.97	332.4583333333333	3.0	122.7575595238095
0.98	332.45833333333337	3.0	122.09922619047619
0.99	332.4583333333333	3.0	121.6592261904762

